The Secant Conjecture in the real Schubert calculus

We formulate the Secant Conjecture, which is a generalization of the Shapiro Conjecture for Grassmannians. It asserts that an intersection of Schubert varieties in a Grassmannian is transverse with all points real, if the flags defining the Schubert varieties are secant along disjoint intervals of a rational normal curve. We present theoretical evidence for it as well as computational evidence obtained in over one terahertz-year of computing, and we discuss some phenomena we observed in our data.

==> figures/chords.txt <==

chord01 [ [1 5] [2 6] [3 7] [4 8] ]
chord02 [ [1 2] [3 4] [5 6] [7 8] ]
chord03 [ [1 4] [2 7] [3 6] [5 8] ]
chord04 [ [1 2] [3 7] [4 8] [5 6] ]
chord05 [ [1 2] [3 8] [4 7] [5 6] ]
chord06 [ [1 3] [2 4] [5 7] [6 8] ]
chord07 [ [1 3] [2 6] [4 8] [5 7] ]
chord08 [ [1 4] [2 6] [3 7] [5 8] ]
chord09 [ [1 2] [3 4] [5 7] [6 8] ]
chord10 [ [1 2] [3 4] [5 8] [6 7] ]
chord11 [ [1 2] [3 5] [4 7] [6 8] ]
chord12 [ [1 2] [3 5] [4 8] [6 7] ]
chord13 [ [1 2] [3 6] [4 7] [5 8] ]
chord14 [ [1 2] [3 6] [4 8] [5 7] ]
chord15 [ [1 2] [3 8] [4 6] [5 7] ]
chord16 [ [1 3] [2 5] [4 7] [6 8] ]
chord17 [ [1 3] [2 6] [4 7] [5 8] ]

